The CO-H2 Conversion Factor in Galaxy Mergers

The CO-H2 conversion factor in galaxies is typically described as bimodal: one value for discs and quiescent regions, and another (lower) value for mergers and starbursts. In this proceeding, I will describe both empirical observational evidence that the conversion factor varies with physical environment, as well as a theoretical model which aims to understand the physical processes which drive these variations. I present a functional form for Xco which can be applied to observations ranging in scale from ~70 pc to galaxy-wide scales, and show the consequences of the application of this model to the Kennicutt-Schmidt star formation law.

==> instructions.txt <==
Instructions for compiling:

FOR AUTHORS:

1.  Switch to the author directory.
2.  From the command line type:  latex aspauthor
3.  Again from the command line type:  latex aspauthor
4.  From the command line type:  dvips -Ppdf aspauthor.dvi
5.  From the command line type:  ps2pdf14 aspauthor.ps

FOR EDITORS:

1.  Switch to the editor directory.
2.  From the command line type:  latex aspvolume
3.  Again from the command line type:  latex aspvolume
4.  From bibtex bibtextest/bibtextest
5.  From the command line type:  latex aspvolume
6.  Again from the command line type:  latex aspvolume
7.  From the command line type:  dvips -Ppdf aspvolume.dvi
8.  From the command line type:  ps2pdf14 aspvolume.ps

